What Do Dialect Speakers Want? A Survey of Attitudes Towards Language Technology for German Dialects

Natural language processing (NLP) has largely focused on modelling standardized languages. More recently, attention has increasingly shifted to local, non-standardized languages and dialects. However, the relevant speaker populations' needs and wishes with respect to NLP tools are largely unknown. In this paper, we focus on dialects and regional languages related to German -- a group of varieties that is heterogeneous in terms of prestige and standardization. We survey speakers of these varieties (N=327) and present their opinions on hypothetical language technologies for their dialects. Although attitudes vary among subgroups of our respondents, we find that respondents are especially in favour of potential NLP tools that work with dialectal input (especially audio input) such as virtual assistants, and less so for applications that produce dialectal output such as machine translation or spellcheckers.

==> fig/correlations.tsv <==
x	y	correlation	size
0	0	2.5	0.0
0	1	-0.5	5.5
0	2	-0.05	0.0
0	3	0.16	4.0
0	4	0.48	5.5
0	5	0.48	5.5
0	6	0.29	5.5
0	7	0.11	0.0
0	8	0.28	5.5
0	9	0.07	0.0
0	10	-0.07	0.0
0	11	0.19	5.5
0	12	-0.12	2.5
0	13	-0.1	0.0
0	14	0.01	0.0
0	15	0.02	0.0
0	16	0.07	0.0
0	17	-0.14	2.5
0	18	-0.06	0.0
0	19	0.14	2.5
0	20	0.04	0.0
0	21	0.01	0.0
0	22	0.06	0.0
0	23	0.0	0.0
0	24	0.02	0.0
0	25	-0.04	0.0
0	26	-0.16	2.5
0	27	0.02	0.0
0	28	0.1	0.0
0	29	-0.06	0.0
0	30	0.03	0.0
0	31	-0.09	0.0
1	0	-0.5	5.5
1	1	2.5	0.0
1	2	0.09	0.0
1	3	0.05	0.0
1	4	-0.26	5.5
1	5	-0.41	5.5
1	6	-0.14	2.5
1	7	0.04	0.0
1	8	-0.16	4.0
1	9	0.04	0.0
1	10	-0.01	0.0
1	11	-0.15	2.5
1	12	0.02	0.0
1	13	0.13	2.5
1	14	0.09	0.0
1	15	0.1	0.0
1	16	0.01	0.0
1	17	0.08	0.0
1	18	0.23	5.5
1	19	-0.11	2.5
1	20	0.09	0.0
1	21	0.06	0.0
1	22	-0.08	0.0
1	23	0.05	0.0
1	24	-0.0	0.0
1	25	0.11	2.5
1	26	0.03	0.0
1	27	0.05	0.0
1	28	-0.07	0.0
1	29	0.1	0.0
1	30	-0.03	0.0
1	31	0.1	0.0
2	0	-0.05	0.0
2	1	0.09	0.0
2	2	2.5	0.0
2	3	0.33	5.5
2	4	0.09	0.0
2	5	-0.14	2.5
2	6	-0.05	0.0
2	7	-0.02	0.0
2	8	0.02	0.0
2	9	0.17	4.0
2	10	0.06	0.0
2	11	-0.04	0.0
2	12	0.0	0.0
2	13	0.01	0.0
2	14	0.01	0.0
2	15	-0.06	0.0
2	16	-0.09	0.0
2	17	-0.13	2.5
2	18	0.07	0.0
2	19	-0.24	5.5
2	20	-0.09	0.0
2	21	-0.09	0.0
2	22	-0.34	5.5
2	23	-0.09	0.0
2	24	-0.2	5.5
2	25	-0.03	0.0
2	26	-0.19	4.0
2	27	-0.08	0.0
2	28	-0.09	0.0
2	29	0.07	0.0
2	30	-0.16	4.0
2	31	-0.03	0.0
3	0	0.16	4.0
3	1	0.05	0.0
3	2	0.33	5.5
3	3	2.5	0.0
3	4	0.29	5.5
3	5	0.1	0.0
3	6	0.21	5.5
3	7	0.33	5.5
3	8	0.3	5.5
3	9	0.28	5.5
3	10	-0.22	5.5
3	11	0.19	5.5
3	12	-0.1	0.0
3	13	0.16	4.0
3	14	0.21	5.5
3	15	0.18	4.0
3	16	0.13	2.5
3	17	-0.2	4.0
3	18	0.27	5.5
3	19	0.0	0.0
3	20	0.14	2.5
3	21	0.15	4.0
3	22	-0.06	0.0
3	23	0.13	2.5
3	24	0.04	0.0
3	25	0.17	4.0
3	26	-0.21	5.5
3	27	0.23	5.5
3	28	0.03	0.0
3	29	0.32	5.5
3	30	0.01	0.0
3	31	0.22	5.5
4	0	0.48	5.5
4	1	-0.26	5.5
4	2	0.09	0.0
4	3	0.29	5.5
4	4	2.5	0.0
4	5	0.21	5.5
4	6	0.27	5.5
4	7	0.27	5.5
4	8	0.28	5.5
4	9	0.2	5.5
4	10	-0.1	0.0
4	11	0.14	2.5
4	12	-0.11	0.0
4	13	0.03	0.0
4	14	0.05	0.0
4	15	0.06	0.0
4	16	0.11	0.0
4	17	-0.21	5.5
4	18	0.05	0.0
4	19	0.03	0.0
4	20	0.16	4.0
4	21	0.05	0.0
4	22	0.03	0.0
4	23	-0.01	0.0
4	24	0.0	0.0
4	25	0.02	0.0
4	26	-0.25	5.5
4	27	0.03	0.0
4	28	0.12	2.5
4	29	0.14	2.5
4	30	0.06	0.0
4	31	-0.01	0.0
5	0	0.48	5.5
5	1	-0.41	5.5
5	2	-0.14	2.5
5	3	0.1	0.0
5	4	0.21	5.5
5	5	2.5	0.0
5	6	0.27	5.5
5	7	0.07	0.0
5	8	0.37	5.5
5	9	0.0	0.0
5	10	-0.09	0.0
5	11	0.21	5.5
5	12	-0.11	0.0
5	13	-0.07	0.0
5	14	-0.01	0.0
5	15	0.04	0.0
5	16	0.07	0.0
5	17	-0.08	0.0
5	18	0.02	0.0
5	19	0.17	4.0
5	20	0.06	0.0
5	21	-0.01	0.0
5	22	0.14	2.5
5	23	0.09	0.0
5	24	0.12	2.5
5	25	0.04	0.0
5	26	-0.03	0.0
5	27	0.04	0.0
5	28	0.13	2.5
5	29	0.0	0.0
5	30	0.0	0.0
5	31	0.06	0.0
6	0	0.29	5.5
6	1	-0.14	2.5
6	2	-0.05	0.0
6	3	0.21	5.5
6	4	0.27	5.5
6	5	0.27	5.5
6	6	2.5	0.0
6	8	0.24	5.5
6	9	0.14	2.5
6	10	-0.34	5.5
6	11	0.27	5.5
6	12	-0.26	5.5
6	13	0.04	0.0
6	14	0.1	0.0
6	15	0.13	2.5
6	16	0.11	2.5
6	17	-0.01	0.0
6	18	0.12	2.5
6	19	0.02	0.0
6	20	0.21	5.5
6	21	0.16	4.0
6	22	0.05	0.0
6	23	0.04	0.0
6	24	0.08	0.0
6	25	0.07	0.0
6	26	-0.04	0.0
6	27	0.14	2.5
6	28	0.21	5.5
6	29	0.08	0.0
6	30	0.05	0.0
6	31	0.01	0.0
7	0	0.11	0.0
7	1	0.04	0.0
7	2	-0.02	0.0
7	3	0.33	5.5
7	4	0.27	5.5
7	5	0.07	0.0
7	7	2.5	0.0
7	8	0.44	5.5
7	9	0.17	2.5
7	10	-0.36	5.5
7	11	0.13	0.0
7	12	-0.16	2.5
7	13	0.23	5.5
7	14	0.25	5.5
7	15	0.2	4.0
7	16	0.26	5.5
7	17	-0.1	0.0
7	18	0.27	5.5
7	19	0.16	2.5
7	20	0.3	5.5
7	21	0.29	5.5
7	22	0.21	4.0
7	23	0.31	5.5
7	24	0.15	2.5
7	25	0.23	5.5
7	26	-0.13	0.0
7	27	0.3	5.5
7	28	0.32	5.5
7	29	0.27	5.5
7	30	0.22	4.0
7	31	0.25	5.5
8	0	0.28	5.5
8	1	-0.16	4.0
8	2	0.02	0.0
8	3	0.3	5.5
8	4	0.28	5.5
8	5	0.37	5.5
8	6	0.24	5.5
8	7	0.44	5.5
8	8	2.5	0.0
8	9	0.29	5.5
8	10	-0.34	5.5
8	11	0.32	5.5
8	12	-0.04	0.0
8	13	0.23	5.5
8	14	0.25	5.5
8	15	0.19	5.5
8	16	0.22	5.5
8	17	-0.24	5.5
8	18	0.36	5.5
8	19	0.21	5.5
8	20	0.35	5.5
8	21	0.29	5.5
8	22	0.23	5.5
8	23	0.28	5.5
8	24	0.18	4.0
8	25	0.23	5.5
8	26	-0.28	5.5
8	27	0.3	5.5
8	28	0.11	0.0
8	29	0.3	5.5
8	30	0.09	0.0
8	31	0.27	5.5
9	0	0.07	0.0
9	1	0.04	0.0
9	2	0.17	4.0
9	3	0.28	5.5
9	4	0.2	5.5
9	5	0.0	0.0
9	6	0.14	2.5
9	7	0.17	2.5
9	8	0.29	5.5
9	9	2.5	0.0
9	10	-0.28	5.5
9	11	0.02	0.0
9	12	-0.03	0.0
9	13	0.29	5.5
9	14	0.3	5.5
9	15	0.23	5.5
9	16	0.24	5.5
9	17	-0.26	5.5
9	18	0.47	5.5
9	19	0.05	0.0
9	20	0.29	5.5
9	21	0.27	5.5
9	22	0.09	0.0
9	23	0.21	5.5
9	24	0.14	2.5
9	25	0.23	5.5
9	26	-0.32	5.5
9	27	0.34	5.5
9	28	0.08	0.0
9	29	0.37	5.5
9	30	0.07	0.0
9	31	0.27	5.5
10	0	-0.07	0.0
10	1	-0.01	0.0
10	2	0.06	0.0
10	3	-0.22	5.5
10	4	-0.1	0.0
10	5	-0.09	0.0
10	6	-0.34	5.5
10	7	-0.36	5.5
10	8	-0.34	5.5
10	9	-0.28	5.5
10	10	2.5	0.0
10	11	-0.2	5.5
10	12	0.24	5.5
10	13	-0.15	4.0
10	14	-0.23	5.5
10	15	-0.08	0.0
10	16	-0.15	4.0
10	17	0.07	0.0
10	18	-0.25	5.5
10	19	-0.05	0.0
10	20	-0.34	5.5
10	21	-0.25	5.5
10	22	-0.15	4.0
10	23	-0.14	2.5
10	24	-0.12	2.5
10	25	-0.19	5.5
10	26	0.03	0.0
10	27	-0.31	5.5
10	28	-0.19	5.5
10	29	-0.25	5.5
10	30	-0.13	2.5
10	31	-0.23	5.5
11	0	0.19	5.5
11	1	-0.15	2.5
11	2	-0.04	0.0
11	3	0.19	5.5
11	4	0.14	2.5
11	5	0.21	5.5
11	6	0.27	5.5
11	7	0.13	0.0
11	8	0.32	5.5
11	9	0.02	0.0
11	10	-0.2	5.5
11	11	2.5	0.0
11	12	-0.18	4.0
11	13	0.06	0.0
11	14	0.22	5.5
11	15	0.14	2.5
11	16	0.19	5.5
11	17	-0.05	0.0
11	18	0.12	2.5
11	19	0.18	4.0
11	20	0.2	5.5
11	21	0.19	4.0
11	22	0.15	2.5
11	23	0.11	0.0
11	24	0.08	0.0
11	25	0.17	4.0
11	26	-0.07	0.0
11	27	0.15	4.0
11	28	0.08	0.0
11	29	0.13	2.5
11	30	0.12	2.5
11	31	0.04	0.0
12	0	-0.12	2.5
12	1	0.02	0.0
12	2	0.0	0.0
12	3	-0.1	0.0
12	4	-0.11	0.0
12	5	-0.11	0.0
12	6	-0.26	5.5
12	7	-0.16	2.5
12	8	-0.04	0.0
12	9	-0.03	0.0
12	10	0.24	5.5
12	11	-0.18	4.0
12	12	2.5	0.0
12	13	0.04	0.0
12	14	-0.1	0.0
12	15	0.02	0.0
12	16	-0.04	0.0
12	17	-0.0	0.0
12	18	-0.06	0.0
12	19	0.11	0.0
12	20	-0.07	0.0
12	21	-0.04	0.0
12	22	-0.1	0.0
12	23	-0.09	0.0
12	24	-0.07	0.0
12	25	-0.09	0.0
12	26	0.02	0.0
12	27	-0.16	4.0
12	28	-0.15	4.0
12	29	-0.03	0.0
12	30	-0.0	0.0
12	31	0.11	2.5
13	0	-0.1	0.0
13	1	0.13	2.5
13	2	0.01	0.0
13	3	0.16	4.0
13	4	0.03	0.0
13	5	-0.07	0.0
13	6	0.04	0.0
13	7	0.23	5.5
13	8	0.23	5.5
13	9	0.29	5.5
13	10	-0.15	4.0
13	11	0.06	0.0
13	12	0.04	0.0
13	13	2.5	0.0
13	14	0.77	5.5
13	15	0.64	5.5
13	16	0.57	5.5
13	17	-0.13	2.5
13	18	0.51	5.5
13	19	0.34	5.5
13	20	0.49	5.5
13	21	0.55	5.5
13	22	0.33	5.5
13	23	0.45	5.5
13	24	0.42	5.5
13	25	0.55	5.5
13	26	-0.19	4.0
13	27	0.5	5.5
13	28	0.15	4.0
13	29	0.49	5.5
13	30	0.27	5.5
13	31	0.45	5.5
14	0	0.01	0.0
14	1	0.09	0.0
14	2	0.01	0.0
14	3	0.21	5.5
14	4	0.05	0.0
14	5	-0.01	0.0
14	6	0.1	0.0
14	7	0.25	5.5
14	8	0.25	5.5
14	9	0.3	5.5
14	10	-0.23	5.5
14	11	0.22	5.5
14	12	-0.1	0.0
14	13	0.77	5.5
14	14	2.5	0.0
14	15	0.55	5.5
14	16	0.71	5.5
14	17	-0.12	0.0
14	18	0.5	5.5
14	19	0.33	5.5
14	20	0.47	5.5
14	21	0.58	5.5
14	22	0.37	5.5
14	23	0.53	5.5
14	24	0.43	5.5
14	25	0.59	5.5
14	26	-0.19	4.0
14	27	0.57	5.5
14	28	0.17	4.0
14	29	0.46	5.5
14	30	0.27	5.5
14	31	0.41	5.5
15	0	0.02	0.0
15	1	0.1	0.0
15	2	-0.06	0.0
15	3	0.18	4.0
15	4	0.06	0.0
15	5	0.04	0.0
15	6	0.13	2.5
15	7	0.2	4.0
15	8	0.19	5.5
15	9	0.23	5.5
15	10	-0.08	0.0
15	11	0.14	2.5
15	12	0.02	0.0
15	13	0.64	5.5
15	14	0.55	5.5
15	15	2.5	0.0
15	16	0.74	5.5
15	17	-0.07	0.0
15	18	0.46	5.5
15	19	0.53	5.5
15	20	0.51	5.5
15	21	0.52	5.5
15	22	0.36	5.5
15	23	0.42	5.5
15	24	0.45	5.5
15	25	0.47	5.5
15	26	-0.12	0.0
15	27	0.5	5.5
15	28	0.23	5.5
15	29	0.39	5.5
15	30	0.27	5.5
15	31	0.4	5.5
16	0	0.07	0.0
16	1	0.01	0.0
16	2	-0.09	0.0
16	3	0.13	2.5
16	4	0.11	0.0
16	5	0.07	0.0
16	6	0.11	2.5
16	7	0.26	5.5
16	8	0.22	5.5
16	9	0.24	5.5
16	10	-0.15	4.0
16	11	0.19	5.5
16	12	-0.04	0.0
16	13	0.57	5.5
16	14	0.71	5.5
16	15	0.74	5.5
16	16	2.5	0.0
16	17	-0.11	0.0
16	18	0.4	5.5
16	19	0.48	5.5
16	20	0.47	5.5
16	21	0.53	5.5
16	22	0.4	5.5
16	23	0.49	5.5
16	24	0.46	5.5
16	25	0.54	5.5
16	26	-0.13	2.5
16	27	0.51	5.5
16	28	0.27	5.5
16	29	0.37	5.5
16	30	0.28	5.5
16	31	0.4	5.5
17	0	-0.14	2.5
17	1	0.08	0.0
17	2	-0.13	2.5
17	3	-0.2	4.0
17	4	-0.21	5.5
17	5	-0.08	0.0
17	6	-0.01	0.0
17	7	-0.1	0.0
17	8	-0.24	5.5
17	9	-0.26	5.5
17	10	0.07	0.0
17	11	-0.05	0.0
17	12	-0.0	0.0
17	13	-0.13	2.5
17	14	-0.12	0.0
17	15	-0.07	0.0
17	16	-0.11	0.0
17	17	2.5	0.0
17	18	-0.18	4.0
17	19	-0.02	0.0
17	20	-0.11	0.0
17	21	-0.14	2.5
17	22	-0.02	0.0
17	23	-0.09	0.0
17	24	-0.03	0.0
17	25	-0.09	0.0
17	26	0.65	5.5
17	27	-0.11	0.0
17	28	0.0	0.0
17	29	-0.19	4.0
17	30	0.06	0.0
17	31	-0.05	0.0
18	0	-0.06	0.0
18	1	0.23	5.5
18	2	0.07	0.0
18	3	0.27	5.5
18	4	0.05	0.0
18	5	0.02	0.0
18	6	0.12	2.5
18	7	0.27	5.5
18	8	0.36	5.5
18	9	0.47	5.5
18	10	-0.25	5.5
18	11	0.12	2.5
18	12	-0.06	0.0
18	13	0.51	5.5
18	14	0.5	5.5
18	15	0.46	5.5
18	16	0.4	5.5
18	17	-0.18	4.0
18	18	2.5	0.0
18	19	0.21	5.5
18	20	0.42	5.5
18	21	0.45	5.5
18	22	0.24	5.5
18	23	0.41	5.5
18	24	0.32	5.5
18	25	0.47	5.5
18	26	-0.31	5.5
18	27	0.52	5.5
18	28	0.11	0.0
18	29	0.45	5.5
18	30	0.16	4.0
18	31	0.37	5.5
19	0	0.14	2.5
19	1	-0.11	2.5
19	2	-0.24	5.5
19	3	0.0	0.0
19	4	0.03	0.0
19	5	0.17	4.0
19	6	0.02	0.0
19	7	0.16	2.5
19	8	0.21	5.5
19	9	0.05	0.0
19	10	-0.05	0.0
19	11	0.18	4.0
19	12	0.11	0.0
19	13	0.34	5.5
19	14	0.33	5.5
19	15	0.53	5.5
19	16	0.48	5.5
19	17	-0.02	0.0
19	18	0.21	5.5
19	19	2.5	0.0
19	20	0.43	5.5
19	21	0.35	5.5
19	22	0.43	5.5
19	23	0.3	5.5
19	24	0.42	5.5
19	25	0.34	5.5
19	26	-0.08	0.0
19	27	0.29	5.5
19	28	0.15	4.0
19	29	0.24	5.5
19	30	0.32	5.5
19	31	0.26	5.5
20	0	0.04	0.0
20	1	0.09	0.0
20	2	-0.09	0.0
20	3	0.14	2.5
20	4	0.16	4.0
20	5	0.06	0.0
20	6	0.21	5.5
20	7	0.3	5.5
20	8	0.35	5.5
20	9	0.29	5.5
20	10	-0.34	5.5
20	11	0.2	5.5
20	12	-0.07	0.0
20	13	0.49	5.5
20	14	0.47	5.5
20	15	0.51	5.5
20	16	0.47	5.5
20	17	-0.11	0.0
20	18	0.42	5.5
20	19	0.43	5.5
20	20	2.5	0.0
20	21	0.59	5.5
20	22	0.4	5.5
20	23	0.42	5.5
20	24	0.47	5.5
20	25	0.48	5.5
20	26	-0.17	4.0
20	27	0.53	5.5
20	28	0.22	5.5
20	29	0.41	5.5
20	30	0.29	5.5
20	31	0.33	5.5
21	0	0.01	0.0
21	1	0.06	0.0
21	2	-0.09	0.0
21	3	0.15	4.0
21	4	0.05	0.0
21	5	-0.01	0.0
21	6	0.16	4.0
21	7	0.29	5.5
21	8	0.29	5.5
21	9	0.27	5.5
21	10	-0.25	5.5
21	11	0.19	4.0
21	12	-0.04	0.0
21	13	0.55	5.5
21	14	0.58	5.5
21	15	0.52	5.5
21	16	0.53	5.5
21	17	-0.14	2.5
21	18	0.45	5.5
21	19	0.35	5.5
21	20	0.59	5.5
21	21	2.5	0.0
21	22	0.36	5.5
21	23	0.48	5.5
21	24	0.41	5.5
21	25	0.55	5.5
21	26	-0.14	2.5
21	27	0.54	5.5
21	28	0.21	5.5
21	29	0.45	5.5
21	30	0.32	5.5
21	31	0.36	5.5
22	0	0.06	0.0
22	1	-0.08	0.0
22	2	-0.34	5.5
22	3	-0.06	0.0
22	4	0.03	0.0
22	5	0.14	2.5
22	6	0.05	0.0
22	7	0.21	4.0
22	8	0.23	5.5
22	9	0.09	0.0
22	10	-0.15	4.0
22	11	0.15	2.5
22	12	-0.1	0.0
22	13	0.33	5.5
22	14	0.37	5.5
22	15	0.36	5.5
22	16	0.4	5.5
22	17	-0.02	0.0
22	18	0.24	5.5
22	19	0.43	5.5
22	20	0.4	5.5
22	21	0.36	5.5
22	22	2.5	0.0
22	23	0.65	5.5
22	24	0.68	5.5
22	25	0.52	5.5
22	26	-0.12	0.0
22	27	0.42	5.5
22	28	0.17	4.0
22	29	0.29	5.5
22	30	0.34	5.5
22	31	0.34	5.5
23	0	0.0	0.0
23	1	0.05	0.0
23	2	-0.09	0.0
23	3	0.13	2.5
23	4	-0.01	0.0
23	5	0.09	0.0
23	6	0.04	0.0
23	7	0.31	5.5
23	8	0.28	5.5
23	9	0.21	5.5
23	10	-0.14	2.5
23	11	0.11	0.0
23	12	-0.09	0.0
23	13	0.45	5.5
23	14	0.53	5.5
23	15	0.42	5.5
23	16	0.49	5.5
23	17	-0.09	0.0
23	18	0.41	5.5
23	19	0.3	5.5
23	20	0.42	5.5
23	21	0.48	5.5
23	22	0.65	5.5
23	23	2.5	0.0
23	24	0.52	5.5
23	25	0.77	5.5
23	26	-0.24	5.5
23	27	0.52	5.5
23	28	0.22	5.5
23	29	0.45	5.5
23	30	0.23	5.5
23	31	0.45	5.5
24	0	0.02	0.0
24	1	-0.0	0.0
24	2	-0.2	5.5
24	3	0.04	0.0
24	4	0.0	0.0
24	5	0.12	2.5
24	6	0.08	0.0
24	7	0.15	2.5
24	8	0.18	4.0
24	9	0.14	2.5
24	10	-0.12	2.5
24	11	0.08	0.0
24	12	-0.07	0.0
24	13	0.42	5.5
24	14	0.43	5.5
24	15	0.45	5.5
24	16	0.46	5.5
24	17	-0.03	0.0
24	18	0.32	5.5
24	19	0.42	5.5
24	20	0.47	5.5
24	21	0.41	5.5
24	22	0.68	5.5
24	23	0.52	5.5
24	24	2.5	0.0
24	25	0.7	5.5
24	26	-0.12	0.0
24	27	0.55	5.5
24	28	0.18	4.0
24	29	0.36	5.5
24	30	0.25	5.5
24	31	0.42	5.5
25	0	-0.04	0.0
25	1	0.11	2.5
25	2	-0.03	0.0
25	3	0.17	4.0
25	4	0.02	0.0
25	5	0.04	0.0
25	6	0.07	0.0
25	7	0.23	5.5
25	8	0.23	5.5
25	9	0.23	5.5
25	10	-0.19	5.5
25	11	0.17	4.0
25	12	-0.09	0.0
25	13	0.55	5.5
25	14	0.59	5.5
25	15	0.47	5.5
25	16	0.54	5.5
25	17	-0.09	0.0
25	18	0.47	5.5
25	19	0.34	5.5
25	20	0.48	5.5
25	21	0.55	5.5
25	22	0.52	5.5
25	23	0.77	5.5
25	24	0.7	5.5
25	25	2.5	0.0
25	26	-0.24	5.5
25	27	0.6	5.5
25	28	0.23	5.5
25	29	0.48	5.5
25	30	0.23	5.5
25	31	0.44	5.5
26	0	-0.16	2.5
26	1	0.03	0.0
26	2	-0.19	4.0
26	3	-0.21	5.5
26	4	-0.25	5.5
26	5	-0.03	0.0
26	6	-0.04	0.0
26	7	-0.13	0.0
26	8	-0.28	5.5
26	9	-0.32	5.5
26	10	0.03	0.0
26	11	-0.07	0.0
26	12	0.02	0.0
26	13	-0.19	4.0
26	14	-0.19	4.0
26	15	-0.12	0.0
26	16	-0.13	2.5
26	17	0.65	5.5
26	18	-0.31	5.5
26	19	-0.08	0.0
26	20	-0.17	4.0
26	21	-0.14	2.5
26	22	-0.12	0.0
26	23	-0.24	5.5
26	24	-0.12	0.0
26	25	-0.24	5.5
26	26	2.5	0.0
26	27	-0.17	4.0
26	28	-0.01	0.0
26	29	-0.23	5.5
26	30	0.01	0.0
26	31	-0.06	0.0
27	0	0.02	0.0
27	1	0.05	0.0
27	2	-0.08	0.0
27	3	0.23	5.5
27	4	0.03	0.0
27	5	0.04	0.0
27	6	0.14	2.5
27	7	0.3	5.5
27	8	0.3	5.5
27	9	0.34	5.5
27	10	-0.31	5.5
27	11	0.15	4.0
27	12	-0.16	4.0
27	13	0.5	5.5
27	14	0.57	5.5
27	15	0.5	5.5
27	16	0.51	5.5
27	17	-0.11	0.0
27	18	0.52	5.5
27	19	0.29	5.5
27	20	0.53	5.5
27	21	0.54	5.5
27	22	0.42	5.5
27	23	0.52	5.5
27	24	0.55	5.5
27	25	0.6	5.5
27	26	-0.17	4.0
27	27	2.5	0.0
27	28	0.09	0.0
27	29	0.51	5.5
27	30	0.2	5.5
27	31	0.5	5.5
28	0	0.1	0.0
28	1	-0.07	0.0
28	2	-0.09	0.0
28	3	0.03	0.0
28	4	0.12	2.5
28	5	0.13	2.5
28	6	0.21	5.5
28	7	0.32	5.5
28	8	0.11	0.0
28	9	0.08	0.0
28	10	-0.19	5.5
28	11	0.08	0.0
28	12	-0.15	4.0
28	13	0.15	4.0
28	14	0.17	4.0
28	15	0.23	5.5
28	16	0.27	5.5
28	17	0.0	0.0
28	18	0.11	0.0
28	19	0.15	4.0
28	20	0.22	5.5
28	21	0.21	5.5
28	22	0.17	4.0
28	23	0.22	5.5
28	24	0.18	4.0
28	25	0.23	5.5
28	26	-0.01	0.0
28	27	0.09	0.0
28	28	2.5	0.0
28	29	0.06	0.0
28	30	0.09	0.0
28	31	0.08	0.0
29	0	-0.06	0.0
29	1	0.1	0.0
29	2	0.07	0.0
29	3	0.32	5.5
29	4	0.14	2.5
29	5	0.0	0.0
29	6	0.08	0.0
29	7	0.27	5.5
29	8	0.3	5.5
29	9	0.37	5.5
29	10	-0.25	5.5
29	11	0.13	2.5
29	12	-0.03	0.0
29	13	0.49	5.5
29	14	0.46	5.5
29	15	0.39	5.5
29	16	0.37	5.5
29	17	-0.19	4.0
29	18	0.45	5.5
29	19	0.24	5.5
29	20	0.41	5.5
29	21	0.45	5.5
29	22	0.29	5.5
29	23	0.45	5.5
29	24	0.36	5.5
29	25	0.48	5.5
29	26	-0.23	5.5
29	27	0.51	5.5
29	28	0.06	0.0
29	29	2.5	0.0
29	30	0.31	5.5
29	31	0.6	5.5
30	0	0.03	0.0
30	1	-0.03	0.0
30	2	-0.16	4.0
30	3	0.01	0.0
30	4	0.06	0.0
30	5	0.0	0.0
30	6	0.05	0.0
30	7	0.22	4.0
30	8	0.09	0.0
30	9	0.07	0.0
30	10	-0.13	2.5
30	11	0.12	2.5
30	12	-0.0	0.0
30	13	0.27	5.5
30	14	0.27	5.5
30	15	0.27	5.5
30	16	0.28	5.5
30	17	0.06	0.0
30	18	0.16	4.0
30	19	0.32	5.5
30	20	0.29	5.5
30	21	0.32	5.5
30	22	0.34	5.5
30	23	0.23	5.5
30	24	0.25	5.5
30	25	0.23	5.5
30	26	0.01	0.0
30	27	0.2	5.5
30	28	0.09	0.0
30	29	0.31	5.5
30	30	2.5	0.0
30	31	0.28	5.5
31	0	-0.09	0.0
31	1	0.1	0.0
31	2	-0.03	0.0
31	3	0.22	5.5
31	4	-0.01	0.0
31	5	0.06	0.0
31	6	0.01	0.0
31	7	0.25	5.5
31	8	0.27	5.5
31	9	0.27	5.5
31	10	-0.23	5.5
31	11	0.04	0.0
31	12	0.11	2.5
31	13	0.45	5.5
31	14	0.41	5.5
31	15	0.4	5.5
31	16	0.4	5.5
31	17	-0.05	0.0
31	18	0.37	5.5
31	19	0.26	5.5
31	20	0.33	5.5
31	21	0.36	5.5
31	22	0.34	5.5
31	23	0.45	5.5
31	24	0.42	5.5
31	25	0.44	5.5
31	26	-0.06	0.0
31	27	0.5	5.5
31	28	0.08	0.0
31	29	0.6	5.5
31	30	0.28	5.5
31	31	2.5	0.0


==> fig/opinions_dialect.csv <==
LT,No,RatherNo,CannotJudge,NeitherNor,RatherYes,Yes,YPos
Orthography,35.16819571865443,29.66360856269113,2.4464831804281344,11.926605504587156,12.232415902140673,8.56269113149847,1
Reading=hard,29.754601226993866,32.82208588957055,1.2269938650306749,11.96319018404908,19.631901840490798,4.601226993865031,2
All aspects,15.902140672782874,21.100917431192663,0.9174311926605505,18.04281345565749,20.795107033639145,23.24159021406728,3
Spoken only,14.067278287461773,17.12538226299694,1.2232415902140672,14.984709480122325,31.19266055045872,21.406727828746178,4
Diversity,2.7522935779816518,5.81039755351682,6.422018348623854,14.984709480122325,27.522935779816514,42.50764525993883,5

==> fig/opinions_end.csv <==
LT,No,RatherNo,CannotJudge,NeitherNor,RatherYes,Yes,YPos
More often,21.712538226299692,28.440366972477065,3.669724770642202,14.678899082568808,20.795107033639145,10.703363914373089,1
Appeal,7.951070336391437,14.984709480122325,9.785932721712538,13.761467889908257,33.33333333333333,20.18348623853211,2
Useful=use,5.5045871559633035,14.37308868501529,5.5045871559633035,11.62079510703364,37.920489296636084,25.076452599388375,3


==> fig/opinions_lt_all.csv <==
LT,No,RatherNo,CannotJudge,NeitherNor,RatherYes,Yes,YPos
Spell-\\checkers,36.08562691131498,23.24159021406728,2.7522935779816518,12.844036697247708,14.984709480122325,10.091743119266056,1
Search\\engines,23.24159021406728,18.654434250764528,2.4464831804281344,12.844036697247708,26.299694189602445,16.51376146788991,2.5
MT\\oth$\rightarrow$dial,33.33333333333333,26.911314984709477,2.4464831804281344,11.926605504587156,16.819571865443425,8.56269113149847,4.0
MT\\deu$\rightarrow$dial,29.66360856269113,21.100917431192663,2.1406727828746175,10.091743119266056,22.018348623853214,14.984709480122325,5.0
MT\\dial$\rightarrow$oth,27.522935779816514,21.100917431192663,2.1406727828746175,13.455657492354739,22.018348623853214,13.761467889908257,6.0
MT\\dial$\rightarrow$deu,18.654434250764528,16.207951070336392,1.2232415902140672,12.232415902140673,33.02752293577982,18.654434250764528,7.0
TTS,17.737003058103976,16.819571865443425,4.281345565749235,13.761467889908257,30.275229357798167,17.12538226299694,8.5
STT dial,15.902140672782874,15.902140672782874,1.529051987767584,8.56269113149847,31.49847094801223,26.605504587155966,9.5
STT deu,14.37308868501529,11.62079510703364,2.4464831804281344,10.703363914373089,36.08562691131498,24.770642201834864,10.5
Chatbot\\output,23.92638036809816,21.779141104294478,2.147239263803681,18.098159509202453,21.779141104294478,12.269938650306749,12.0
Assistant\\output,16.87116564417178,19.018404907975462,0.9202453987730062,15.337423312883436,28.834355828220858,19.018404907975462,13.0
Chatbot\\input,16.257668711656443,14.11042944785276,1.5337423312883436,15.644171779141105,29.754601226993866,22.699386503067483,14.0
Assistant\\input,9.480122324159021,10.703363914373089,1.2232415902140672,7.64525993883792,37.920489296636084,33.02752293577982,15.0

